Highly versatile, two-color setup for high-order harmonic generation using spatial light modulators

We present a novel, interferometric, two-color, high-order harmonic generation setup, based on a turn-key Ytterbium-doped femtosecond laser source and its second harmonic. Each interferometer arm contains a spatial light modulator, with individual capabilities to manipulate the spatial beam profiles and to stabilize the relative delay between the fundamental and the second harmonic. Additionally, separate control of the relative power and focusing geometries of the two color beams is implemented to conveniently perform automatized scans of multiple parameters. A live diagnostics system gives continuous information during ongoing measurements.

==> PAPER_reviewer_suggestions.txt <==
We need to provide 3-5 reviewers we would LIKE to have
- Someone from ELI Alps? Dr. Subhendu Kahaly?
- Sambit Mitra MPQ?
- David Ayuso?
- Someone from Milano, Lucchini?
- 


Here the ones we DONT like to have including justification
- Jena 
- 
- 


==> PAPER_significance_statement.txt <==
Please provide a brief explanation of the significance and originality of your contribution as well as how it advances the field:


We introduce a high-harmonic generation setup with a two-color laser driver (fundamental and its second harmonic) employing, for the first time, spatial light modulators (SLMs) for individual control of the focusing conditions for both colors. We also demonstrate active phase setting and stabilization utilizing SLMs. 
For studies such as XUV yield optimization, it is absolutely crucial to have a good comparison metric regarding HHG generation conditions. In our work we discuss the relevant parameters that can impact the results of two-color HHG and base our setup on this discussion, resulting in a highly versatile setup enabling precise parameter control and diagnosis. 

